MATISSE, the VLTI mid-infrared imaging spectro-interferometer

Context:Optical interferometry is at a key development stage. ESO's VLTI has established a stable, robust infrastructure for long-baseline interferometry for general astronomical observers. The present second-generation instruments offer a wide wavelength coverage and improved performance. Their sensitivity and measurement accuracy lead to data and images of high reliability. Aims:We have developed MATISSE, the Multi AperTure mid-Infrared SpectroScopic Experiment, to access high resolution imaging in a wide spectral domain and explore topics such: stellar activity and mass loss; planet formation and evolution in the gas and dust disks around young stars; accretion processes around super massive black holes in AGN. Methods:The instrument is a spectro-interferometric imager covering three atmospheric bands (L,M,N) from 2.8 to 13.0 mu, combining four optical beams from the VLTI's telscopes. Its concept, related observing procedure, data reduction and calibration approach are the product of 30 years of instrumental research. The instrument utilizes a multi-axial beam combination that delivers spectrally dispersed fringes. The signal provides the following quantities at several spectral resolutions: photometric flux, coherent fluxes, visibilities, closure phases, wavelength differential visibilities and phases, and aperture-synthesis imaging. Results:We provide an overview of the physical principle of the instrument and its functionalities, the characteristics of the delivered signal, a description of the observing modes and of their performance limits. An ensemble of data and reconstructed images are illustrating the first acquired key observations. Conclusion:The instrument has been in operation at Cerro Paranal, ESO, Chile since 2018, and has been open for science use by the international community since April 2019. The first scientific results are being published now.

==> generalagn1.txt <==
\subsection{Low coherent flux observations of AGNs and image reconstruction}

Active galaxies have nuclei (AGNs) whose appearance is determined by dust clouds on parsec
scales. The broad MATISSE wavelength range permits probing of the dust thermal
structure. AGNs are faint, even at infrared wavelengths and the Type 2 (obscured nucleus) systems are very faint in the near-IR and visible.  
As a test of the MATISSE performance at its faint limits and a first step toward the MATISSE AGN program, 
we observed the Seyfert 2 galaxy NGC~1068 with the ATs and the UTs during commissioning and during Guaranteed Time Observations.
Fig. \ref{Fig:N1068phot} shows the photometric spectrum of NGC~1068, while
Figs \ref{Fig:N1068vis2} and \ref{Fig:N1068cphase} show typical calibrated visibilities
and closure phases.  Note the very low values of the squared visibilities,
indicating correlated fluxes of $\sim ???$ Jy in L-band and $\sim ???$ Jy in
N-band.

We obtained in total 24 visibilites in each band and 16 closure phases.  With
these we used the IRBis image reconstruction module of the MATISSE Data Reduction Software (DRS) to
create multi-band images.  Fig. \ref{Fig:N1068rgb} shows a false color
representation of the combined L-,M-, and N-band images.

These images show a deformed hot (blue-green) Northern crescent, possibly the upper edge
of a biconical "funnel" of dust heated by the central engine.  The lower edge
is mostly obscured by foreground cold dust.  Cooler (red), more diffuse
structures to the North and South may represent dusty outflows driven by
radiation pressure.  Fig. \ref{Fig:N1068sed}, contains the extracted Spectral
Energy Distribution (SED) of the brightest feature in the image, together with
the results of blackbody modelling of the emission and absorption conditions
(c.f. Gamez-Rosas et al., 2021), and illustrates the power of MATISSE's broad
spectral coverage to analyze thermal processes.

A sample of other type 2 and type 1 AGNs has been successfully observed both during the commissioning and 
during the Guaranteed Time. The L band sensitivity of MATISSE 
gives access to a large sample of AGNs, particularly the Type 1 AGNs with hot,
unobscured nuclei.  This increase in sensitivity should allow mapping of AGNs
over a broader luminosity range than previously possible, and in turn allow an
analysis of the relative interactions of radiation and gravity on the dust
accretion process.

\begin{figure*}
\centering
%\includegraphics[width=0.34\textwidth]{FSCMa_spFreq_LM_Chop.pdf}
\includegraphics[width=0.6\textwidth]{HD45677_composite12.png}
\includegraphics[width=0.39\textwidth]{FSCMa_UV.pdf}
      \caption{Left : FS CMa circumstellar disk image reconstructed from MATISSE L and N bands observations using MATISSE DRS image reconstruction software IRBIS. The H-band VLTI/PIONIER image from \cite{2020A&A...636A.116K} is overplotted at the same scale from comparison. Right: corresponding uv-plan coverage with measurements obtained using the small (red), medium (blue), large (green), and three different intermediate ATs configurations (orange).}
\label{Fig:FSCMa}
\end{figure*}

\begin{figure*}
\centering
\includegraphics[width=0.49\textwidth]{CF_NGC1068_MIDI_MATISSE.pdf}
\includegraphics[width=0.49\textwidth]{CP_NGC1068.pdf}
      \caption{Left : comparison, for NGC 1068, between one N band MATISSE visibility with a  previous MIDI one obtained with UT1-UT4. Right : a set of N-band closure phases obtained with MATISSE.}
\label{Nband_NGC1068_2}
\end{figure*}



